Chefs' Random Tables: Non-Trigonometric Random Features

We introduce chefs' random tables (CRTs), a new class of non-trigonometric random features (RFs) to approximate Gaussian and softmax kernels. CRTs are an alternative to standard random kitchen sink (RKS) methods, which inherently rely on the trigonometric maps. We present variants of CRTs where RFs are positive, a key requirement for applications in recent low-rank Transformers. Further variance reduction is possible by leveraging statistics which are simple to compute. One instantiation of CRTs, the optimal positive random features (OPRFs), is to our knowledge the first RF method for unbiased softmax kernel estimation with positive and bounded RFs, resulting in exponentially small tails and much lower variance than its counterparts. As we show, orthogonal random features applied in OPRFs provide additional variance reduction for any dimensionality $d$ (not only asymptotically for sufficiently large $d$, as for RKS). We test CRTs on many tasks ranging from non-parametric classification to training Transformers for text, speech and image data, obtaining new state-of-the-art results for low-rank text Transformers, while providing linear space and time complexity.

==> New Random Features (NeurIPS 2022)/draft.txt <==
\textbf{Case 2: $s = -1$, $A \in \mathbb{R}$.} For this restriction, we show in Appendix [ADD] that $A = (1 - 1 / \rho^*) / 8$ where $\rho^*$ is the minimum of the following optimization problem:
\begin{equation*}
    \left(\sqrt{\rho} + 1 / \sqrt{\rho} \right)^d \left( 1 + \exp (- (1 + \rho) \| \*x - \*y \|^2) \right) \to \min_\rho \quad \textrm{s.t.} \quad \rho > 0.
\end{equation*}



For this reason, instead of minimizing the matrix variance (\ref{eq:isvar}), we propose to minimize the variance of a scalar $\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j}$ which is a weighted combination of approximated kernel values. We can set $\alpha_{i,j} = 1$ for all $1 \leq i,j \leq L$ so that all variances are minimized equally. Or, if approximating self-attention with a causal mask \cite{performer}, we can set $\alpha_{i,j} = 1$ if $i \geq j$ and to $0$ otherwise. Another option is when we want to approximate $\mathcal{K} \*c^{(1)}, \dots, \mathcal{K} \*c^{(P)}$ where $\*c^{(1)}, \dots, \*c^{(P)} \in \mathbb{R}^L$ are known in advance, e.g. when scaling up Transformers (Subsection \ref{sec:transf}). Then, we might want to minimize the variance of the sum of approximated operator outputs:
\begin{equation}
    \sum_{p = 1}^P \sum_{j = 1}^L (\widetilde{\mathcal{K}} (\omega) \*c^{(p)})_j = \sum_{p = 1}^P \sum_{j = 1}^L \sum_{i = 1}^L \widetilde{\mathcal{K}} (\omega)_{i,j} \*c^{(p)}_j = \sum_{i = 1}^L \sum_{j = 1}^L \left( \sum_{p = 1}^P \*c^{(p)}_j \right) \widetilde{\mathcal{K}} (\omega)_{i,j}, \label{eq:calpha}
\end{equation}
i.e. $\alpha_{i,j} = \sum_{p = 1}^P \*c^{(p)}_j$ in this case. This can be further combined with a causal mask by zeroing out all $\alpha_{i,j}$, $i < j$.

The variance of the importance-sampled estimate of $\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j}$ is as follows:
\begin{equation*}
    \mathrm{Var}_{q(\omega)} \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} = \int \frac{p (\omega)^2 (\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j})^2}{q(\omega)} d\omega - (\sum_{i,j} \alpha_{i,j} \mathcal{K} (\omega)_{i,j})^2 .
\end{equation*}
The distribution which minimizes such variance is $q (\omega) \propto p(\omega) | \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} |$ 







\section{Variance reduction via the importance sampling}

In this section, we propose a generic technique to further reduce variance of the RF approximation when using arbitrary RFs with positive real $f^{(1)} (\omega, \*x)$, $f^{(2)} (\omega, \*y)$. Suppose the sets $\{ \*x_i \}_{1 \leq i \leq L}$, $\{ \*y_j \}_{1 \leq j \leq L}$ are given and $\mathcal{K} = (K(\*x_i, \*y_j))_{i,j=1}^{L,L}$ is defined as usual. Let $\widetilde{\mathcal{K}} (\omega)$ be an unbiased RF-based approximation of $\mathcal{K}$, i.e. $\widetilde{\mathcal{K}} (\omega)_{i,j} = f^{(1)} (\omega, \*x_i) f^{(2)} (\omega, \*y_j)$ where $\omega$ is a sample from $p(\omega)$. Then the importance sampling technique finds a distribution $q (\omega)$ such that the new estimate is of a form $\widetilde{\mathcal{K}}_q (\omega) = \frac{p(\omega)}{q (\omega)} \widetilde{\mathcal{K}} (\omega)$ and $\omega$ is a sample from $q (\omega)$. $\widetilde{\mathcal{K}}_q (\omega)$ is an unbiased estimate since
\begin{equation*}
    \mathbb{E}_{q (\omega)} \widetilde{\mathcal{K}}_q (\omega) = \int \frac{p(\omega)}{q(\omega)} \widetilde{\mathcal{K}} (\omega) q(\omega) d\omega = \int \widetilde{\mathcal{K}} (\omega) p(\omega) d\omega = \mathcal{K}.
\end{equation*}

The variance of the new matrix estimate is of the form:
\begin{equation}
    \mathrm{Var}_{q(\omega)} \widetilde{\mathcal{K}}_q (\omega) = \mathbb{E}_{q(\omega)} \| \widetilde{\mathcal{K}}_q (\omega) - \mathcal{K} \|^2_F = \int \frac{p (\omega)^2 \sum_{i,j} \widetilde{\mathcal{K}}_q (\omega)_{i,j}^2}{q(\omega)} d\omega - \sum_{i,j} \mathcal{K}_{i,j}^2 , \label{eq:isvar}
\end{equation}
where $\| \cdot \|_F$ denotes the \textit{Frobenius norm}. It is well-known \cite{impsamp} that the minimum of $\int p (\omega)^2 X (\omega)^2 q^{-1} (\omega) d\omega$ is achieved at $q (\omega) \propto p (\omega) | X (\omega) |$. Applying this to (\ref{eq:isvar}) gives $q (\omega) \propto p (\omega) \sqrt{\sum_{i,j} \widetilde{\mathcal{K}}_q (\omega)_{i,j}^2}$. In order to implement importance sampling efficiently, we need algorithms for (a) sampling from $q(\omega)$ efficiently and (b) evaluating $q (\omega)$ at any $\omega$ efficiently. Unfortunaly, it's unclear how to do both for such $q (\omega)$.

For this reason, instead we propose to minimize the variance of a scalar $\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j}$ -- a linear combination of approximated kernel values with some nonnegative weights $\{ \alpha_{i,j} \}$ such that $\sum_{i,j} \alpha_{i,j} = 1$. We can set $\alpha_{i,j} = L^{-2}$ for all $1 \leq i,j \leq L$ so that all variances are minimized equally. Or, if approximating self-attention with a causal mask \cite{performer}, we can set $\alpha_{i,j} = 2 L^{-1} (L + 1)^{-1}$ if $i \geq j$ and to $0$ otherwise.

The variance of the importance-sampled estimate of $\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j}$ is as follows:
\begin{equation*}
    \mathrm{Var}_{q(\omega)} \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} = \int \frac{p (\omega)^2 (\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j})^2}{q(\omega)} d\omega - (\sum_{i,j} \alpha_{i,j} \mathcal{K} (\omega)_{i,j})^2 .
\end{equation*}
The distribution which minimizes such variance is as follows (recall that all $\alpha_{i,j}$, $\widetilde{\mathcal{K}} (\omega)_{i,j}$, $f^{(1)} (\omega, \*x_i)$, $f^{(2)} (\omega, \*y_j)$ are non-negative):
\begin{equation*}
    q (\omega) = \frac{p(\omega) \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} }{\int p(\omega') \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega')_{i,j} d\omega'} = \frac{\sum_{i,j} \alpha_{i,j} p(\omega) \widetilde{\mathcal{K}} (\omega)_{i,j} }{\sum_{i,j} \alpha_{i,j} \int p(\omega') \widetilde{\mathcal{K}} (\omega')_{i,j} d\omega'}
\end{equation*}

$ \propto p(\omega) | \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} | = \sum_{i,j} \alpha_{i,j} p(\omega)$




\subsection{Generalized Hermite-like random features} \label{sec:hermite1}

The infinite series (\ref{eq:herm1}) can be expressed as an expectation $\mathbb{E}_{p' (\omega')} {f'}^{(1)} (\omega', x) {f'}^{(2)} (\omega', y)$, where $p', {f'}^{(1)}, {f'}^{(2)}$ accept scalar arguments, $p'$'th domain is $\{ 0 \} \cup \mathbb{N}$,  by multiplying and dividing $k$'th term by $\mathbb{P} (\omega' = )$. This allows extension of (\ref{eq:herm1}) to the multidimensional case since
\begin{gather*}
    K (\*x, \*y) = \prod_{l = 1}^d K(\*x_l, \*y_l) = \prod_{l = 1}^d \mathbb{E}_{p(\omega_l)} \left( f^{(1)} (\omega_l, \*x_l) f^{(2)} (\omega_l, \*y_l) \right) \\
    = \mathbb{E}_{p(\omega)} \left( \prod_{l = 1}^d f^{(1)} (\omega_l, \*x_l) \right) \left( \prod_{l = 1}^d f^{(2)} (\omega_l, \*y_l) \right),
\end{gather*}
where $$







Another relevant decomposition proposed in the context of machine learning is the one through \textit{Hermite polynomials} $\mathrm{H}_k$  \cite{hermite,hermite2}:
\begin{align}
    K(x, y) &= \sqrt{\frac{4 a}{2 a + 2 c + 1}} \sum_{k = 0}^\infty \left( \frac{1}{2 a + 2 c + 1} \right)^k \exp (- (c - a) x^2) \mathrm{H}_k (\sqrt{2 c} x) \exp (- (c - a) y^2) \nonumber \\
    &\times \mathrm{H}_k (\sqrt{2 c} y), \quad\quad \mathrm{H}_k (z) = (-1)^k \exp(z^2) \frac{d^k}{dz^k} \exp (-z^2) . \label{eq:herm1}
\end{align}
for all $x, y \in \mathbb{R}$ with $a, c \in \mathbb{R}$ being arbitrary parameters. Although this is not a decomposition of type (\ref{eq:rf}), the truncated version of this series can be used similarly to (\ref{eq:rfappr}) to approximate linear operators with scalar $\{ x_i \}$, $\{ y_j \}$. In Section \ref{sec:hermite1}, we show how to rewrite this decomposition as random features, give a multidimensional extension and present other results.







where $A, B, C, D, E \in \mathbb{C}$ are parameters of these RFs. $f^{(1)} (\omega, \*x)$ has a form similar to Poisson RFs, but $f^{(2)} (\omega, \*y)$ is different in the sense that it's $t$ which is raised to $\omega_l$'s power and it implicitly passes dependence on $\*y$ through the integration. In the Appendix [ADD], we show that (\ref{eq:rf}) is satisfied for these RFs when the following conditions take place:







\subsection{Asymmetric random features}

In these RFs, $p_\mathrm{asym} (\omega)$ is again a product of independent Poisson distributions with the parameter $\lambda$ for each component of $\omega$. RFs are defined as follows (see derivations in Appendix [ADD]):
\begin{equation}
    f^{(1)}_\mathrm{asym} (\omega, \*x) = e^{\lambda d - \| \*x \|^2 / 2} \prod_{l = 1}^d \*x_l^{\omega_l} \lambda^{- \omega_l}, \quad f^{(2)}_\mathrm{asym} (\omega, \*y) = \prod_{l = 1}^d H_{\omega_l} (\*y_l / 2), \label{eq:asymrfs}
\end{equation}
where $H_k (z) = (-1)^k \exp (z^2) d^k / d z^k \exp (- z^2)$ are \textit{Hermite polynomials}. Variance of these RFs is finite when $\lambda > \| \*x \|_\infty^2 = \max_{1 \leq l \leq d}\*x_l^2$ and it has a form:
\begin{gather}
    \mathrm{Var}_{p_\mathrm{asym}} \left( f^{(1)}_\mathrm{asym} (\omega, \*x) f^{(2)}_\mathrm{asym} (\omega, \*y) \right) = \nonumber \\
    \exp \! \left( \! (\lambda - \log 4) d - \| \*x \|^2 - \frac12 \| \*y \|^2 + \frac14 \sum_{l = 1}^d \*y_l^2 \left(1 - \frac{\*x_l^2}{\lambda} \ \right)^{-1} \right) \prod_{l = 1}^d \left(1 - \frac{\*x^4_l}{\lambda^2} \right)^{-\frac12} - K(\*x, \*y)^2 \leq \nonumber \\
    \!\!\! \exp \! \left( \! (\lambda - \log 4) d - \| \*x \|^2 - \frac12 \| \*y \|^2 + \frac14 \| \*y \|^2 \left(1 \! - \! \frac{\| \*x \|_\infty^2}{\lambda} \right)^{-1} \right) \!\! \left(1 - \frac{\| \*x \|_\infty^4}{\lambda^2} \right)^{-\frac{d}{2}} \!\! - \! K(\*x, \*y)^2 . \label{eq:asymub}
\end{gather}

When the sets $\{ \*x^{(i)} \}$ and $\{ \*y^{(j)} \}$ are given, $\max_i \| \*x^{(i)} \|_\infty^2$ can be used as a proxi for $\| \*x \|_\infty^2$  and the average of $\| \*y^{(j)} \|^2$ as a proxi for $\| \*y \|^2$ in (\ref{eq:asymub}). Then, (\ref{eq:asymub}) can be minimized numerically with respect to $\lambda > \max_i \| \*x^{(i)} \|_\infty^2$ using precomputed proxies of $\| \*x \|^2_{\infty}$ and $\| \*y \|^2$.

==> draft.txt <==
\textbf{Case 2: $s = -1$, $A \in \mathbb{R}$.} For this restriction, we show in Appendix [ADD] that $A = (1 - 1 / \rho^*) / 8$ where $\rho^*$ is the minimum of the following optimization problem:
\begin{equation*}
    \left(\sqrt{\rho} + 1 / \sqrt{\rho} \right)^d \left( 1 + \exp (- (1 + \rho) \| \*x - \*y \|^2) \right) \to \min_\rho \quad \textrm{s.t.} \quad \rho > 0.
\end{equation*}



For this reason, instead of minimizing the matrix variance (\ref{eq:isvar}), we propose to minimize the variance of a scalar $\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j}$ which is a weighted combination of approximated kernel values. We can set $\alpha_{i,j} = 1$ for all $1 \leq i,j \leq L$ so that all variances are minimized equally. Or, if approximating self-attention with a causal mask \cite{performer}, we can set $\alpha_{i,j} = 1$ if $i \geq j$ and to $0$ otherwise. Another option is when we want to approximate $\mathcal{K} \*c^{(1)}, \dots, \mathcal{K} \*c^{(P)}$ where $\*c^{(1)}, \dots, \*c^{(P)} \in \mathbb{R}^L$ are known in advance, e.g. when scaling up Transformers (Subsection \ref{sec:transf}). Then, we might want to minimize the variance of the sum of approximated operator outputs:
\begin{equation}
    \sum_{p = 1}^P \sum_{j = 1}^L (\widetilde{\mathcal{K}} (\omega) \*c^{(p)})_j = \sum_{p = 1}^P \sum_{j = 1}^L \sum_{i = 1}^L \widetilde{\mathcal{K}} (\omega)_{i,j} \*c^{(p)}_j = \sum_{i = 1}^L \sum_{j = 1}^L \left( \sum_{p = 1}^P \*c^{(p)}_j \right) \widetilde{\mathcal{K}} (\omega)_{i,j}, \label{eq:calpha}
\end{equation}
i.e. $\alpha_{i,j} = \sum_{p = 1}^P \*c^{(p)}_j$ in this case. This can be further combined with a causal mask by zeroing out all $\alpha_{i,j}$, $i < j$.

The variance of the importance-sampled estimate of $\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j}$ is as follows:
\begin{equation*}
    \mathrm{Var}_{q(\omega)} \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} = \int \frac{p (\omega)^2 (\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j})^2}{q(\omega)} d\omega - (\sum_{i,j} \alpha_{i,j} \mathcal{K} (\omega)_{i,j})^2 .
\end{equation*}
The distribution which minimizes such variance is $q (\omega) \propto p(\omega) | \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} |$ 







\section{Variance reduction via the importance sampling}

In this section, we propose a generic technique to further reduce variance of the RF approximation when using arbitrary RFs with positive real $f^{(1)} (\omega, \*x)$, $f^{(2)} (\omega, \*y)$. Suppose the sets $\{ \*x_i \}_{1 \leq i \leq L}$, $\{ \*y_j \}_{1 \leq j \leq L}$ are given and $\mathcal{K} = (K(\*x_i, \*y_j))_{i,j=1}^{L,L}$ is defined as usual. Let $\widetilde{\mathcal{K}} (\omega)$ be an unbiased RF-based approximation of $\mathcal{K}$, i.e. $\widetilde{\mathcal{K}} (\omega)_{i,j} = f^{(1)} (\omega, \*x_i) f^{(2)} (\omega, \*y_j)$ where $\omega$ is a sample from $p(\omega)$. Then the importance sampling technique finds a distribution $q (\omega)$ such that the new estimate is of a form $\widetilde{\mathcal{K}}_q (\omega) = \frac{p(\omega)}{q (\omega)} \widetilde{\mathcal{K}} (\omega)$ and $\omega$ is a sample from $q (\omega)$. $\widetilde{\mathcal{K}}_q (\omega)$ is an unbiased estimate since
\begin{equation*}
    \mathbb{E}_{q (\omega)} \widetilde{\mathcal{K}}_q (\omega) = \int \frac{p(\omega)}{q(\omega)} \widetilde{\mathcal{K}} (\omega) q(\omega) d\omega = \int \widetilde{\mathcal{K}} (\omega) p(\omega) d\omega = \mathcal{K}.
\end{equation*}

The variance of the new matrix estimate is of the form:
\begin{equation}
    \mathrm{Var}_{q(\omega)} \widetilde{\mathcal{K}}_q (\omega) = \mathbb{E}_{q(\omega)} \| \widetilde{\mathcal{K}}_q (\omega) - \mathcal{K} \|^2_F = \int \frac{p (\omega)^2 \sum_{i,j} \widetilde{\mathcal{K}}_q (\omega)_{i,j}^2}{q(\omega)} d\omega - \sum_{i,j} \mathcal{K}_{i,j}^2 , \label{eq:isvar}
\end{equation}
where $\| \cdot \|_F$ denotes the \textit{Frobenius norm}. It is well-known \cite{impsamp} that the minimum of $\int p (\omega)^2 X (\omega)^2 q^{-1} (\omega) d\omega$ is achieved at $q (\omega) \propto p (\omega) | X (\omega) |$. Applying this to (\ref{eq:isvar}) gives $q (\omega) \propto p (\omega) \sqrt{\sum_{i,j} \widetilde{\mathcal{K}}_q (\omega)_{i,j}^2}$. In order to implement importance sampling efficiently, we need algorithms for (a) sampling from $q(\omega)$ efficiently and (b) evaluating $q (\omega)$ at any $\omega$ efficiently. Unfortunaly, it's unclear how to do both for such $q (\omega)$.

For this reason, instead we propose to minimize the variance of a scalar $\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j}$ -- a linear combination of approximated kernel values with some nonnegative weights $\{ \alpha_{i,j} \}$ such that $\sum_{i,j} \alpha_{i,j} = 1$. We can set $\alpha_{i,j} = L^{-2}$ for all $1 \leq i,j \leq L$ so that all variances are minimized equally. Or, if approximating self-attention with a causal mask \cite{performer}, we can set $\alpha_{i,j} = 2 L^{-1} (L + 1)^{-1}$ if $i \geq j$ and to $0$ otherwise.

The variance of the importance-sampled estimate of $\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j}$ is as follows:
\begin{equation*}
    \mathrm{Var}_{q(\omega)} \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} = \int \frac{p (\omega)^2 (\sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j})^2}{q(\omega)} d\omega - (\sum_{i,j} \alpha_{i,j} \mathcal{K} (\omega)_{i,j})^2 .
\end{equation*}
The distribution which minimizes such variance is as follows (recall that all $\alpha_{i,j}$, $\widetilde{\mathcal{K}} (\omega)_{i,j}$, $f^{(1)} (\omega, \*x_i)$, $f^{(2)} (\omega, \*y_j)$ are non-negative):
\begin{equation*}
    q (\omega) = \frac{p(\omega) \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} }{\int p(\omega') \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega')_{i,j} d\omega'} = \frac{\sum_{i,j} \alpha_{i,j} p(\omega) \widetilde{\mathcal{K}} (\omega)_{i,j} }{\sum_{i,j} \alpha_{i,j} \int p(\omega') \widetilde{\mathcal{K}} (\omega')_{i,j} d\omega'}
\end{equation*}

$ \propto p(\omega) | \sum_{i,j} \alpha_{i,j} \widetilde{\mathcal{K}} (\omega)_{i,j} | = \sum_{i,j} \alpha_{i,j} p(\omega)$




\subsection{Generalized Hermite-like random features} \label{sec:hermite1}

The infinite series (\ref{eq:herm1}) can be expressed as an expectation $\mathbb{E}_{p' (\omega')} {f'}^{(1)} (\omega', x) {f'}^{(2)} (\omega', y)$, where $p', {f'}^{(1)}, {f'}^{(2)}$ accept scalar arguments, $p'$'th domain is $\{ 0 \} \cup \mathbb{N}$,  by multiplying and dividing $k$'th term by $\mathbb{P} (\omega' = )$. This allows extension of (\ref{eq:herm1}) to the multidimensional case since
\begin{gather*}
    K (\*x, \*y) = \prod_{l = 1}^d K(\*x_l, \*y_l) = \prod_{l = 1}^d \mathbb{E}_{p(\omega_l)} \left( f^{(1)} (\omega_l, \*x_l) f^{(2)} (\omega_l, \*y_l) \right) \\
    = \mathbb{E}_{p(\omega)} \left( \prod_{l = 1}^d f^{(1)} (\omega_l, \*x_l) \right) \left( \prod_{l = 1}^d f^{(2)} (\omega_l, \*y_l) \right),
\end{gather*}
where $$







Another relevant decomposition proposed in the context of machine learning is the one through \textit{Hermite polynomials} $\mathrm{H}_k$  \cite{hermite,hermite2}:
\begin{align}
    K(x, y) &= \sqrt{\frac{4 a}{2 a + 2 c + 1}} \sum_{k = 0}^\infty \left( \frac{1}{2 a + 2 c + 1} \right)^k \exp (- (c - a) x^2) \mathrm{H}_k (\sqrt{2 c} x) \exp (- (c - a) y^2) \nonumber \\
    &\times \mathrm{H}_k (\sqrt{2 c} y), \quad\quad \mathrm{H}_k (z) = (-1)^k \exp(z^2) \frac{d^k}{dz^k} \exp (-z^2) . \label{eq:herm1}
\end{align}
for all $x, y \in \mathbb{R}$ with $a, c \in \mathbb{R}$ being arbitrary parameters. Although this is not a decomposition of type (\ref{eq:rf}), the truncated version of this series can be used similarly to (\ref{eq:rfappr}) to approximate linear operators with scalar $\{ x_i \}$, $\{ y_j \}$. In Section \ref{sec:hermite1}, we show how to rewrite this decomposition as random features, give a multidimensional extension and present other results.







where $A, B, C, D, E \in \mathbb{C}$ are parameters of these RFs. $f^{(1)} (\omega, \*x)$ has a form similar to Poisson RFs, but $f^{(2)} (\omega, \*y)$ is different in the sense that it's $t$ which is raised to $\omega_l$'s power and it implicitly passes dependence on $\*y$ through the integration. In the Appendix [ADD], we show that (\ref{eq:rf}) is satisfied for these RFs when the following conditions take place:







\subsection{Asymmetric random features}

In these RFs, $p_\mathrm{asym} (\omega)$ is again a product of independent Poisson distributions with the parameter $\lambda$ for each component of $\omega$. RFs are defined as follows (see derivations in Appendix [ADD]):
\begin{equation}
    f^{(1)}_\mathrm{asym} (\omega, \*x) = e^{\lambda d - \| \*x \|^2 / 2} \prod_{l = 1}^d \*x_l^{\omega_l} \lambda^{- \omega_l}, \quad f^{(2)}_\mathrm{asym} (\omega, \*y) = \prod_{l = 1}^d H_{\omega_l} (\*y_l / 2), \label{eq:asymrfs}
\end{equation}
where $H_k (z) = (-1)^k \exp (z^2) d^k / d z^k \exp (- z^2)$ are \textit{Hermite polynomials}. Variance of these RFs is finite when $\lambda > \| \*x \|_\infty^2 = \max_{1 \leq l \leq d}\*x_l^2$ and it has a form:
\begin{gather}
    \mathrm{Var}_{p_\mathrm{asym}} \left( f^{(1)}_\mathrm{asym} (\omega, \*x) f^{(2)}_\mathrm{asym} (\omega, \*y) \right) = \nonumber \\
    \exp \! \left( \! (\lambda - \log 4) d - \| \*x \|^2 - \frac12 \| \*y \|^2 + \frac14 \sum_{l = 1}^d \*y_l^2 \left(1 - \frac{\*x_l^2}{\lambda} \ \right)^{-1} \right) \prod_{l = 1}^d \left(1 - \frac{\*x^4_l}{\lambda^2} \right)^{-\frac12} - K(\*x, \*y)^2 \leq \nonumber \\
    \!\!\! \exp \! \left( \! (\lambda - \log 4) d - \| \*x \|^2 - \frac12 \| \*y \|^2 + \frac14 \| \*y \|^2 \left(1 \! - \! \frac{\| \*x \|_\infty^2}{\lambda} \right)^{-1} \right) \!\! \left(1 - \frac{\| \*x \|_\infty^4}{\lambda^2} \right)^{-\frac{d}{2}} \!\! - \! K(\*x, \*y)^2 . \label{eq:asymub}
\end{gather}

When the sets $\{ \*x^{(i)} \}$ and $\{ \*y^{(j)} \}$ are given, $\max_i \| \*x^{(i)} \|_\infty^2$ can be used as a proxi for $\| \*x \|_\infty^2$  and the average of $\| \*y^{(j)} \|^2$ as a proxi for $\| \*y \|^2$ in (\ref{eq:asymub}). Then, (\ref{eq:asymub}) can be minimized numerically with respect to $\lambda > \max_i \| \*x^{(i)} \|_\infty^2$ using precomputed proxies of $\| \*x \|^2_{\infty}$ and $\| \*y \|^2$.
